Online Particle Smoothing with Application to Map-matching

We introduce a novel method for online smoothing in state-space models that utilises a fixed-lag approximation to overcome the well known issue of path degeneracy. Unlike classical fixed-lag techniques that only approximate certain marginals, we introduce an online resampling algorithm, called particle stitching, that converts these marginal samples into a full posterior approximation. We demonstrate the utility of our method in the context of map-matching, the task of inferring a vehicle's trajectory given a road network and noisy GPS observations. We develop a new state-space model for the difficult task of map-matching on dense, urban road networks.

==> Images/bayesian_network_xyde.tikz <==
%%% Diagram of state-space model
\begin{tikzpicture}[
trajvariable/.style={
shape = circle,
align = center,
text width = 0.85cm
}]

% %\tikzstyle{every node}=[font=\small]

% Observation time position variables (deterministic)
\node[trajvariable, fill = blue!20] (x0) at (0,0) {$x_0$};
\node[trajvariable, fill = blue!20] (x1) at (4,0) {$e_1, x_1$};
\node[trajvariable, fill = blue!20] (x2) at (8,0) {$e_2, x_2$};
\node[trajvariable] (xinv) at (11.5,0) {$\dots$};
\node[trajvariable, fill = blue!20] (xend) at (15,0) {$e_T, x_T$};

% Observations through GPS noise
\node[trajvariable, fill = orange!25] (y0) at (0,-4) {$y_0$};
\node[trajvariable, fill = orange!25] (y1) at (4,-4) {$y_1$};
\node[trajvariable, fill = orange!25] (y2) at (8,-4) {$y_2$};
\node[trajvariable, fill = orange!25] (yend) at (15,-4) {$y_T$};

% Observation position -> route arrows
\draw [->, thick] (x0) to (x1);
\draw [->, thick] (x1) to (x2);
\draw [->, thick] (x2) to (xinv);
\draw [->, thick] (xinv) to (xend);

% Observation position -> Observation arrows
\draw [->, thick] (x0) to (y0);
\draw [->, thick] (x1) to (y1);
\draw [->, thick] (x2) to (y2);
\draw [->, thick] (xend) to (yend);



\end{tikzpicture}

